Robust Immersive Telepresence and Mobile Telemanipulation: NimbRo wins ANA Avatar XPRIZE Finals

Robotic avatar systems promise to bridge distances and reduce the need for travel. We present the updated NimbRo avatar system, winner of the $5M grand prize at the international ANA Avatar XPRIZE competition, which required participants to build intuitive and immersive robotic telepresence systems that could be operated by briefly trained operators. We describe key improvements for the finals, compared to the system used in the semifinals: To operate without a power- and communications tether, we integrated a battery and a robust redundant wireless communication system. Video and audio data are compressed using low-latency HEVC and Opus codecs. We propose a new locomotion control device with tunable resistance force. To increase flexibility, the robot's upper-body height can be adjusted by the operator. We describe essential monitoring and robustness tools which enabled the success at the competition. Finally, we analyze our performance at the competition finals and discuss lessons learned.

==> data/run_anna_2022-11-04-05-31-38.onlyrun.command_fail.txt <==
time
45.362
45.463
45.564
45.665
45.765
45.865
45.966
46.067
46.167
46.268
46.369
46.470
46.570
46.670
46.770
46.871
46.971
47.071
47.171
47.271
47.371
47.472
47.572
47.672
47.772
47.872
48.143
48.243
48.344
48.444
48.544
48.644
48.744
48.844
48.945
49.045
49.145
49.246
49.346
49.447
49.547
49.648
49.748
49.849
49.950
50.050
50.151
50.252
50.353
50.453
50.553
50.654
50.755
50.856
50.956
183.653
183.754
183.855
183.956
184.057
184.157
184.258
184.359
184.460
184.560
184.660
184.761
184.862
184.963
185.064
185.164
185.265
185.365
185.466
185.567
185.667
185.768
185.868
185.969
186.069
186.170
186.270
186.370
186.472
186.573
186.673
186.774
186.875
186.975
187.076
187.176
187.277
187.377
187.478
187.579
187.680
187.780
187.881
187.981
188.082
188.183
188.283
188.383
188.484
188.584
188.684
188.785
188.885
188.986
189.087
189.187
189.288
189.389
189.490
189.591
189.691
189.791
189.892
189.993
190.097
190.197
190.298
190.399
190.501
190.601
190.701
190.802
190.903
191.003
191.104
191.204
191.305
191.405
191.506
191.609
191.709
191.810
191.910
192.010
192.111
192.212
192.313
192.413
192.513
192.613
192.714
192.814
192.915
193.016
193.117
193.218
193.318
193.419
193.520
193.621
193.721
193.821
193.921
194.022
194.123
194.224
194.324
194.425
194.525
194.625
194.726
194.826
194.927
195.027
195.128
195.228
195.328
195.429
195.530
195.631
195.731
195.831
195.932
196.032
196.133
196.233
196.334
196.434
196.535
196.636
196.736
196.836
196.937
197.037
197.138
197.239
197.340
197.440
197.540
197.641
197.742
197.843
197.944
198.044
198.144
198.245
198.345
198.446
198.546
198.647
198.748
198.849
198.949
199.050
199.151
199.251
199.352
199.453
199.553
199.654
199.756
199.857
199.958
200.058
200.159
200.259
200.360
200.461
200.561
200.662
200.762
200.863
200.963
201.064
201.165
201.266
201.366
201.468
201.568
201.668
201.769
201.870
201.971
202.072
202.172
202.273
202.373
202.474
202.575
202.675
202.776
202.877
202.977
203.077
203.177
203.278
203.379
203.479
203.579
203.680
203.781
203.881
203.982
204.083
204.183
204.284
204.385
204.486
204.586
204.686
204.787
204.888
305.820
305.921
306.022
306.123
306.223
306.323
306.424
306.524
306.625
306.725
306.825
306.926
307.027
307.129
307.229
307.329
307.430
307.531
307.632
307.732
307.832
307.933
308.033
308.133
308.234
308.334
308.435
308.535
308.635
308.736
382.881
382.981
383.082
383.183
383.284
383.384
383.485
383.586
383.686
383.787
383.887
383.988
384.088
384.189
384.289
384.390
384.492
384.592
384.692
384.793
384.894
384.994
385.095
385.196
385.296
385.396
385.497
385.597
385.698
502.212
502.313
502.413
502.513
502.614
502.714
502.815
502.915
503.016
503.117
503.217
503.318
503.419
503.519
503.620
503.720
503.821
503.922
504.022
504.123
504.223
504.323
504.424
504.524
504.627
504.727
504.827
504.928
505.028
505.129
505.229
505.330
505.430
505.530
505.631
505.731
505.831
505.932
506.032
506.133
506.234
506.334
506.434
506.534
506.635
506.736
506.836
506.937
507.037
507.138
507.239
507.339
507.440
507.541
507.641
507.742
507.843
507.944
508.045
508.146
508.246
508.346
508.447
508.548
508.648
508.748
508.849
508.950
509.050
509.151
509.251
509.351
509.452
509.552
509.653
509.753
509.853
509.953
510.054
510.155
510.256
510.356
510.456
510.557
510.658
510.760
510.860
510.960
511.060
511.161
511.261
511.361
511.462
511.562
511.662
511.763
511.863
511.964
512.064
512.165
512.266
512.366
512.467
512.567
512.668
512.769
512.869
512.969
513.070
513.170
513.270
513.371
513.471
513.572
513.672
513.773
513.873
513.974
514.075
514.175
514.276
514.376
514.476
514.576
514.677
514.777
514.878
514.978
515.081
515.182
515.282
515.383
515.483
515.583
515.683
515.783
515.884
515.984
516.085
516.186
516.286
516.387
516.488
516.588
516.689
516.790
516.891
516.992
517.093
517.193
517.294
517.394
517.495
517.596
517.697
517.797
517.898
517.999
518.100
518.200
518.300
518.400
518.501
518.602
518.703
518.804
518.904
519.005
519.106
519.207
519.308
519.408
519.508
519.609
519.709
519.810
519.911
520.011
520.112
520.212
520.313
520.414
520.515
520.616
520.717
520.817
520.918
521.018
521.119
521.220
521.321
521.421
521.521
521.622
521.722
521.822
521.923
522.023
522.124
522.224
522.324
522.425
522.525
522.626
522.726
522.827
522.928
523.028
523.129
523.230
523.330
523.430
523.531
523.631
523.732
523.832
806.176
806.277
806.377
806.478
806.578
806.679
806.780
806.880
806.981
807.082
807.182
807.283
807.383
807.484
807.584
807.685
807.786
807.887
807.987
808.088
808.188
808.289
808.390
808.491
808.592
808.693
808.793
808.894
821.099
821.200
821.301
821.401
821.501
821.602
821.702
821.802
821.903
822.003
822.103
822.203
822.304
822.405
822.505
822.606
822.707
822.808
822.909
823.009
823.110
823.210
823.311
823.411
823.512
823.613
823.714
823.815
823.915
824.016
824.118
824.219
824.319
824.420
824.520
824.621
824.722
824.823
824.923
825.023
825.124
825.225
825.325
825.425
825.526
825.626
825.729
825.830
825.931
826.032
826.133
826.234
826.334
826.434
826.535
826.636
826.737
826.837
826.938
827.038
827.139
827.239
827.340
827.440
827.541
827.642
827.742
827.843
827.944
828.044
828.145
828.246
828.347
828.448
828.549
828.649
828.750
828.850
828.951
829.051
829.152
829.252
829.353
829.453
829.554
829.654
829.755
829.856
829.956
830.057
830.158
830.258
830.359
830.460
830.560
830.661
830.762
830.863
830.964
831.064
831.165
831.265
831.366
831.467
831.567
831.667
831.767
831.868
831.970
832.071
832.171
832.271
832.372
832.472
832.573
832.673
832.774
832.874
832.975
833.075
833.175
833.276
833.377
833.478
833.580
833.680
833.781
833.881
833.982
834.082
834.183
834.283
834.384
834.485
834.586
834.686
834.787
834.887
834.987
835.088
835.188
835.288
835.389
835.489
835.589
835.690
835.790
835.891
835.991
836.092
836.193
836.295
836.395
836.496
836.596
836.697
836.798
836.898
836.999
837.099
837.199
837.300
837.400
837.501
837.601
837.702
837.803
837.904
838.005
838.106
838.206
838.306
838.406
838.506
838.607
838.707
838.808
838.908
839.008
839.108
839.209
839.310
839.411
839.511
839.611
839.712
839.813
839.913
840.014
840.114
840.215
840.315
840.415
840.516
840.616
840.717
840.818
840.919
841.019
841.120
841.220
841.320
841.421
841.521
841.621
841.721
841.822
841.923
842.024
842.124
842.224
842.325


==> data/run_anna_2022-11-05-03-13-40.onlyrun.command_fail.txt <==
time
22.463
22.564
22.665
22.766
22.867
22.968
23.068
23.169
23.270
23.371
23.472
23.572
23.673
23.774
23.875
23.976
24.076
24.177
24.277
24.378
24.478
24.580
24.681
24.782
24.882
24.983
25.084
25.185
25.286
25.387
25.487
25.588
25.689
25.789
25.890
25.990
26.091
26.191
26.292
26.393
26.494
26.595
26.696
26.797
26.898
26.999
27.099
27.200
27.300
27.401
27.501
27.601
27.702
27.803
27.903
28.004
28.105
28.205
28.306
28.407
28.507
28.608
28.708
28.808
28.909
29.010
29.111
29.211
29.312
29.413
29.513
29.614
29.715
29.815
29.916
30.017
30.118
30.218
30.319
30.419
30.520
30.620
30.721
30.821
30.922
31.022
31.123
31.223
31.323
31.424
31.524
31.625
31.727
31.828
31.929
32.029
32.130
32.231
32.332
32.432
32.533
32.634
32.734
32.835
32.936
33.036
33.136
33.236
33.337
33.437
33.538
33.639
33.739
33.839
33.940
34.041
34.142
34.243
34.344
34.445
34.545
34.645
34.747
34.847
34.948
35.048
35.149
35.249
35.350
35.450
35.551
35.651
35.751
35.852
343.795
343.896
343.996
344.097
344.198
344.298
344.398
344.499
344.599
344.700
344.800
344.900
345.000
345.101
345.201
345.302
345.402
345.503
345.603
345.704
345.805
345.905
346.005
346.105
346.206
346.307
346.408
346.509
346.609
346.709
346.810
346.910
347.011
347.111
347.212
347.312
347.413
347.513
347.614
347.715
347.816
347.917
348.017
348.117
348.218
348.318
348.419
348.519
348.620
348.720
348.821
348.921
349.021
349.122
349.222
349.322
349.422
349.523
349.624
349.725
349.826
349.926
350.027
350.127
350.228
350.328
350.428
350.529
350.630
350.731
350.831
350.932
351.032
351.133
351.234
351.335
351.436
351.536
351.636
351.737
351.837
351.938
352.038
352.139
352.239
352.339
352.440
352.540
352.641
352.741
352.842
352.943
353.043
353.145
353.246
353.346
353.446
353.547
353.647
353.747
353.848
353.949
354.050
354.150
354.250
354.351
354.451
354.552
354.653
354.753
354.854
354.954


==> data/run_anna_2022-11-05-23-55-24.runonly.command_fail.txt <==
time
222.515
222.616
222.716
222.817
222.917
223.018
223.119
223.220
223.321
223.422
223.523
223.623
223.723
223.824
223.924
224.024
224.124
224.225
224.325
224.426
224.527
224.628
224.728
224.828
224.929
225.029
225.129
225.230
225.331
225.431
225.532
225.632
225.732
225.833
225.933


==> data/run_otto_2022-11-04-19-13-40.vronly.onlyrun.vision_errors.txt <==
time
5.246999979019165
16.54099988937378
19.63100004196167
19.631999969482422
20.27900004386902
20.28500008583069
21.72000002861023
22.68499994277954
23.342000007629395
23.44600009918213
24.413000106811523
25.53500008583069
26.088000059127808
26.16700005531311
26.60599994659424
28.058000087738037
28.30299997329712
28.681999921798706
29.46499991416931
29.51099991798401
30.562999963760376
30.651999950408936
32.1489999294281
32.66700005531311
32.90499997138977
33.66100001335144
34.47099995613098
34.65499997138977
35.63700008392334
36.25099992752075
36.855000019073486
37.75
38.555999994277954
39.57299995422363
40.55800008773804
40.83999991416931
43.05800008773804
51.65700006484985
51.74799990653992
55.88000011444092
64.25799989700317
68.32500004768372
68.41300010681152
68.8069999217987
68.86400008201599
69.57299995422363
69.69400000572205
70.3989999294281
71.12899994850159
71.22300004959106
71.36999988555908
210.15499997138977
210.19700002670288
251.75
254.75699996948242
288.5550000667572
288.6449999809265
291.3120000362396
291.34299993515015
292.44000005722046
300.67199993133545
303.2170000076294
317.6840000152588
329.07999992370605
336.14299988746643
337.72300004959106
341.5750000476837
341.57599997520447
343.1749999523163
344.9670000076294
345.7330000400543
345.77800011634827
346.5550000667572
347.5880000591278
347.9059998989105
348.1210000514984
348.71600008010864
348.93499994277954
349.4430000782013
349.55800008773804
349.635999917984
349.6930000782013
350.56900000572205
350.6670000553131
351.25600004196167
351.73099994659424
352.0769999027252
352.74399995803833
353.0590000152588
353.510999917984
353.7460000514984
353.8789999485016
354.5199999809265
355.6930000782013
356.1089999675751
356.1659998893738
356.33899998664856
356.6470000743866
356.75099992752075
357.64599990844727
357.7569999694824
358.635999917984
358.9210000038147
359.48099994659424
359.75999999046326
360.09299993515015
360.84699988365173
361.13700008392334
361.49699997901917
361.9590001106262
362.7829999923706
362.9449999332428
363.4590001106262
368.13700008392334
368.4800000190735
368.5720000267029
375.05200004577637
376.6119999885559
378.7630000114441
383.1800000667572
383.30999994277954
383.35199999809265
415.85199999809265


==> data/task_timings.csv <==
Team,NimbRo Day 2,NimbRo Day 1,Pollen Robotics Day 2,Pollen Robotics Day 1,Team Northeastern Day 2,AVATRINA Day 1
Task1,8,18,15,10,16,28
Task2,9,10,10,9,19,23
Task3,91,95,103,99,107,123
Task4,23,52,49,40,52,105
Task5,32,60,122,75,74,190
Task6,26,22,75,53,65,377
Task7,9,6,18,14,15,19
Task8,26,50,51,50,60,144
Task9,64,116,88,306,294,190
Task10,62,66,119,144,567,288

